Statistics of shocks in a toy model with heavy tails

We study the energy minimization for a particle in a quadratic well in presence of short-ranged heavy-tailed disorder, as a toy model for an elastic manifold. The discrete model is shown to be described in the scaling limit by a continuum Poisson process model which captures the three universality classes. This model is solved in general, and we give, in the present case (Frechet class), detailed results for the distribution of the minimum energy and position, and the distribution of the sizes of the shocks (i.e. switches in the ground state) which arise as the position of the well is varied. All these distributions are found to exhibit heavy tails with modified exponents. These results lead to an "exotic regime" in Burgers turbulence decaying from a heavy-tailed initial condition.

==> particle_shock.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'particle_shock.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{534.44799805bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.74735802)%
    \put(0,0){\includegraphics[width=\unitlength]{particle_shock.pdf}}%
    \put(0.97356874,0.00671706){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{u}}}%
    \put(0.42016343,0.06983463){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{s}}}%
    \put(0.02073507,0.69706362){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{H}}}%
    \put(0.22901251,0.01952328){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{u}}}%
    \put(0.84744856,0.01502042){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{u}}}%
    \put(0.25501317,0.00604829){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.8748166,0.00453618){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.60335276,0.14364652){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{r - r}}}%
    \put(0.67165613,0.13605084){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.61696658,0.13498156){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.54503306,0.01591974){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{u}}}%
    \put(0.56953585,0.0221601){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{*}}}%
    \put(0.3699411,0.01176116){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_1$}}}%
    \put(0.74269724,0.01141445){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_2$}}}%
  \end{picture}%
\endgroup%

